Random Warping Series: A Random Features Method for Time-Series Embedding

Time series data analytics has been a problem of substantial interests for decades, and Dynamic Time Warping (DTW) has been the most widely adopted technique to measure dissimilarity between time series. A number of global-alignment kernels have since been proposed in the spirit of DTW to extend its use to kernel-based estimation method such as support vector machine. However, those kernels suffer from diagonal dominance of the Gram matrix and a quadratic complexity w.r.t. the sample size. In this work, we study a family of alignment-aware positive definite (p.d.) kernels, with its feature embedding given by a distribution of \emph{Random Warping Series (RWS)}. The proposed kernel does not suffer from the issue of diagonal dominance while naturally enjoys a \emph{Random Features} (RF) approximation, which reduces the computational complexity of existing DTW-based techniques from quadratic to linear in terms of both the number and the length of time-series. We also study the convergence of the RF approximation for the domain of time series of unbounded length. Our extensive experiments on 16 benchmark datasets demonstrate that RWS outperforms or matches state-of-the-art classification and clustering methods in both accuracy and computational time. Our code and data is available at { \url{https://github.com/IBM/RandomWarpingSeries}}.

==> RWS_Feedback.txt <==
Review Quality Feedback:

Three Reviewers identified a few typos and suggested us to have a clearer discussion on the analysis and impact of the sampling distribution w.r.t. the feature map. We have addressed them in detail in the author feedback.


Author Feedback:

We authors are indebted to all reviewers for their careful reading and constructive comments. We will revise our paper according to the detailed suggestions.

To Review_1:

1) Comment on "the choice of the distribution p(w)"
- Like most of the random feature algorithms, different sampling distributions of features correspond to different measures of similarity (e.g. kernels), and which one works better is often a data-dependent question. In our experiments, we did check different distributions such as Gaussian, Gamma, and uniform distributions and we found Gaussian distribution generally gives us the best or near-best performance among the three. In our experiment, Figure 2 shows the insensitivity of the algorithm's performance to the hyperparamter \sigma when data are z-normalized (i.e. \sigma=1 works well for most of the cases). We will add more discussions about p(w) in our next version. 

2) Comment on "chosen the 16datasets among the 86 UCR"
- We choose the 16 datasets based on the following criteria: (1) variety of applications (i.e. ECG, sensor, image, spectro, simulate and device); (2) variety of sample size; (3) variety of lengths of time series; 4) variety in the number of classes. (illustrated in the supplemental material)

3) Comment on "DTW is not a distance"
- DTW is indeed not a distance metric, but it is one of the most well-known elastic distance measures for time-series and speech. We will be careful when mentioning this and correct those typos accordingly in the next version. 

To Reviewer_2:

1) Comment on the wording w.r.t. "similarity" and "dissimilarity".
- We will make our words more accurate in the revision. 

2) Comment on "extend DTW the title is a bit generic..."
- 1NN-DTW indeed works less well for multi-variable time series as shown in Table 6 in the Appendix. But as we mentioned in the Introduction, RWS is highly extendable and other recently proposed elastic distance measures such as CID and DTDC can be utilized. We will make this thread of potential extensions more clear to the readers.

3) Comment on "non-psd measures are often more effective"
- In the case of time series, previous work [H. Shimodaira, NIPS'02, Steinn Gudmundsson, IJCNN'08] shows that using DTW to directly build a non-psd kernel (pairwise similarity matrix) did not perform well even compared to 1NN-DTW. This is also the motivation for the later thread of works on global alignment kernels [Cuturi et al., 2007, Cuturi, 2011, Marteau and Gibet, 2015] and our work. 

4) Comment on "the diagonal dominance of the resulting kernel matrix...but no evidence/ literature reference"
- The diagonal dominance issue of the global alignment kernels is well discussed in [Cuturi et al., 2007, Cuturi, 2011]. The reason of diagonally dominant Gram (kernel) matrix stems from the fact that, when summing over exponentially large number of possible alignments, the similarity of two identical time series would be much larger than that between different time series. 

5) Comment on "O(NRL) is smaller than O(N^2) if (R*L) << N this should be stated explicit..."
- The computational complexity of RWS is O(RNLD) while that of 1NN-DTW is O(N^2L^2), so as long as "R << N" or "D << L" the former would be much more efficient. We found this holds true for most of the benchmark data sets when "R" and "D" are tuned for best performance. We will make this more clear in the revision. 

6) Comment on "provide some crossvalidation results"
- For the (16) datasets from UCI time-series classification archive, they have been pre-split into train/test. Therefore, there are no mean/std reports. The boldface highlights the best results for each dataset. The accuracy of TWOP is 0.999 (99.9 is a typo). 

To Reviewer_3:

1) Comment on "Technical comments:..."
- We will address them in the revised version. 

2) Comment on "justify the structure of the kernel, defined in (3)"
- This is a good suggestion. Our current justification is by the connection to existing global alignment kernels (GAK). The difference between GAK and RWS is that GAK considers alignments outside the ground kernel, while our approach considers alignments inside the kernel through the explicit feature map. 

3) Comment on "show particular expression on value of MSPL d_epsilon"
- A generic way to bound MSPL is to consider time series collected during a "finite amount of time" with a "finite sample rate". For some families of time series, when allowing unbounded length, it is hard to bound MSPL. Fortunately, most of the time series in practice are bounded.

4) Comment on "In theorem 1...the ground metric is Lipschitz-continuous..."
- Most of ground distance metrics, such as Euclidean distance, are Lipschitz-continuous. We will add comments on this. Thanks for the reminding.
